A doublet of cosmological models to challenge the H0 tension in the Pantheon Supernovae Ia catalog

$\Lambda$CDM provides a leading framework in the interpretation of modern cosmology. Nevertheless, the scientific community still struggles with many open problems in cosmology. Among the most noticeable ones, the tension in the Hubble constant $H_0$ is particularly intriguing, prompting a wide range of possible solutions. In the present work, the flat scale-free cosmology ($S$CDM) of Maeder (2017) is tested for $H_0$ tension in fits to the Pantheon sample of Supernovae Ia. The Pantheon sample is a collection of 1048 SNe Ia, which formally defines $H_0=H(0)$ by extrapolation to redshift zero of data over positive redshifts $z>0$. Here, we consider $H_{0,k}$ in fits of $S$CDM over $k$ equally sized bins of sub-samples of mean redshift $z_k$. To quantify a trend in $H_{0,k}$ with $z_k$, the results are fit by $f(z)=H'_0/(1+z)^\alpha$ in the two parameters $H'_0$ and $\alpha$. This approach tests for model imperfections or data biases by trends that are inconsistent with zero. Our findings show a decreasing trend inconsistent with zero at $5.3 \sigma$ significance, significantly more so than in $\Lambda$CDM. These results are further confirmed in Pantheon+. It appears that a solution to $H_0$ tension is to be found in models with a deceleration parameter $q_0<q_{0,\Lambda}$ below that of $\Lambda$CDM, rather than $q_{0,\Lambda} < q_{0,S}<0$ satisfied by $S$CDM.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



